A Free Lunch in LLM Compression: Revisiting Retraining after Pruning

Post-training pruning can substantially reduce LLM inference costs, but it often degrades quality unless the remaining weights are adapted. Since global retraining is expensive at LLM scale, recent work has largely focused on increasingly sophisticated pruning criteria that aim to select better sparsity patterns without adaptation. We revisit this trade-off through local reconstruction: after pruning, we adapt one subset of the model parameters at a time on a calibration set, training it to match the corresponding intermediate activations of the dense model. We evaluate local reconstruction across model families and scales, up to 72B parameters, and establish three main findings. First, local reconstruction is an effective adaptation mechanism for LLMs: it matches post-pruning retraining while using over an order of magnitude less data and compute, even when using PEFT techniques. Second, reconstruction exhibits a broad "free-lunch" regime in granularity, i.e., the reconstruction parameter window: as long as the reconstructed region contains at least a nonlinear submodule, final quality is largely insensitive to the window size, allowing granularity to be chosen primarily based on memory constraints. In contrast, reconstructing individual matrices, despite being the natural approach often proposed in the literature, consistently underperforms, as small matrix-level errors accumulate into larger activation drift. Lastly, reconstruction reduces the relative importance of the pruning criterion: performance gaps between sophisticated criteria and simple baselines shrink with model scale, making simple methods competitive again. Overall, our results challenge the prevailing view that post-pruning adaptation is impractical for LLMs.

==> data/acc_vs_scale_2_4.csv <==
param,magrec,magnorec,wandarec,wandanorec,sgptrec,sgptnorec
500000000.0,39.25,33.28,43.08,36.76,42.85,38.53
3000000000.0,51.31,32.28,55.29,48.31,55.38,52.9
7000000000.0,61.52,41.23,61.52,59.18,61.63,60.81
14000000000.0,65.02,53.83,65.68,63.75,65.63,64.76
32000000000.0,67.32,58.55,67.39,66.41,67.26,66.33
72000000000.0,69.03,51.07,69.94,69.31,69.44,69.2

==> data/error_hist/error_hist_k_proj.csv <==
bin,hist_pm,hist_other
7.379780081232031e-06,9.90824925011249,62.75224525071244
0.0047382862012603135,3.302749750037497,57.24766233398328
0.009469192622439395,8.256874375093743,46.23849650052495
0.014200099043618476,6.6054995000749965,30.825664333683317
0.018931005464797555,4.954124625056245,8.807332666766658
0.023661911885976637,1.6513748750187485,4.403666333383329
0.028392818307155718,1.6513748750187498,1.1009165833458332
0.033123724728334795,4.954124625056242,0.0
0.03785463114951388,6.605499500074989,0.0
0.042585537570692965,4.954124625056249,0.0
0.04731644399187204,0.0,0.0
0.05204735041305112,0.0,0.0
0.056778256834230205,4.954124625056242,0.0
0.06150916325540929,16.513748750187496,0.0
0.06624006967658837,16.513748750187474,0.0
0.07097097609776745,23.119248250262462,0.0
0.07570188251894654,26.421998000299958,0.0
0.08043278894012562,19.816498500224967,0.0
0.0851636953613047,13.210999000150018,0.0
0.08989460178248378,6.605499500074989,0.0
0.09462550820366286,1.6513748750187474,0.0
0.09935641462484195,11.559624125131265,0.0
0.10408732104602102,1.6513748750187474,0.0
0.1088182274672001,4.954124625056242,0.0
0.11354913388837919,1.6513748750187474,0.0
0.11828004030955827,3.3027497500374947,0.0
0.12301094673073736,0.0,0.0
0.1277418531519164,0.0,0.0
0.13247275957309548,1.6513748750187425,0.0
0.13720366599427458,0.0,0.0
0.14193457241545365,1.6513748750187425,0.0
0.14666547883663275,3.3027497500375045,0.0


==> data/error_plot/errors_k_proj.csv <==
layer,-2,-1,1,2,4
1,0.00012,0.00065,0.00055,0.00045,0.00045,
2,0.00644,0.00381,0.00370,0.00479,0.00454,
3,0.03223,0.01815,0.01819,0.01998,0.02175,
4,0.04495,0.02615,0.02517,0.02913,0.02796,
5,0.05564,0.02618,0.02468,0.02591,0.02416,
6,0.08094,0.03571,0.03397,0.03929,0.03772,
7,0.09060,0.03864,0.03622,0.03708,0.03898,
8,0.10211,0.04275,0.04070,0.04628,0.04516,
9,0.14717,0.06178,0.05846,0.06056,0.05572,
10,0.18587,0.07557,0.07067,0.07846,0.07469,
11,0.19441,0.07763,0.07321,0.07656,0.07948,
12,0.22566,0.09197,0.08808,0.09740,0.09579,
13,0.16105,0.06471,0.06108,0.06334,0.05838,
14,0.32472,0.11240,0.10702,0.11801,0.11356,
15,0.24344,0.08988,0.08497,0.09012,0.09237,
16,0.19837,0.07779,0.07261,0.07947,0.07747,
17,0.17467,0.06421,0.06054,0.06272,0.05850,
18,0.19625,0.08084,0.07505,0.07953,0.07501,
19,0.17099,0.07206,0.06782,0.06983,0.06932,
20,0.16381,0.07636,0.06965,0.07048,0.06730,
21,0.17001,0.07562,0.06968,0.07034,0.06437,
22,0.16510,0.07596,0.06906,0.06971,0.06466,
23,0.16320,0.07375,0.06881,0.06943,0.06586,
24,0.16340,0.07627,0.07026,0.07001,0.06600,
25,0.14100,0.07116,0.06492,0.06466,0.05967,
26,0.12756,0.06826,0.06156,0.06068,0.05676,
27,0.14574,0.07374,0.06730,0.06712,0.06269,
28,0.14268,0.07575,0.06862,0.06760,0.06416,
29,0.13799,0.06997,0.06445,0.06481,0.06021,
30,0.13625,0.07620,0.07167,0.06465,0.06304,
31,0.15183,0.08183,0.07600,0.07809,0.06862,
32,0.11216,0.07479,0.07439,0.05934,0.05816,


==> data/error_plot/local_errors_k_proj.csv <==
layer,-2,-1,1,2,4
1,0.00012,0.00064,0.00054,0.00045,0.00044,
2,0.00055,0.00079,0.00090,0.00063,0.00059,
3,0.00853,0.00754,0.00719,0.00686,0.00686,
4,0.00979,0.01171,0.01083,0.01022,0.01032,
5,0.00761,0.00925,0.00849,0.00793,0.00792,
6,0.01012,0.01122,0.01058,0.01047,0.01034,
7,0.01030,0.01173,0.01111,0.01084,0.01108,
8,0.01166,0.01183,0.01148,0.01238,0.01266,
9,0.01310,0.01376,0.01330,0.01307,0.01298,
10,0.01432,0.01598,0.01516,0.01472,0.01447,
11,0.01451,0.01441,0.01413,0.01422,0.01420,
12,0.01640,0.01615,0.01607,0.01610,0.01625,
13,0.01330,0.01415,0.01338,0.01330,0.01330,
14,0.01679,0.01786,0.01744,0.01664,0.01655,
15,0.01486,0.01582,0.01502,0.01504,0.01483,
16,0.01476,0.01646,0.01567,0.01520,0.01513,
17,0.01345,0.01465,0.01394,0.01351,0.01355,
18,0.01615,0.01718,0.01651,0.01645,0.01646,
19,0.01708,0.01776,0.01700,0.01691,0.01713,
20,0.01785,0.01938,0.01798,0.01772,0.01797,
21,0.01643,0.01735,0.01649,0.01637,0.01642,
22,0.01578,0.01775,0.01618,0.01606,0.01610,
23,0.01599,0.01709,0.01639,0.01622,0.01609,
24,0.01679,0.01824,0.01711,0.01691,0.01695,
25,0.01519,0.01754,0.01567,0.01531,0.01534,
26,0.01529,0.01829,0.01576,0.01537,0.01538,
27,0.01448,0.01629,0.01468,0.01447,0.01454,
28,0.01645,0.01867,0.01649,0.01658,0.01669,
29,0.01543,0.01689,0.01537,0.01521,0.01513,
30,0.02250,0.02367,0.02234,0.02328,0.02327,
31,0.01511,0.01588,0.01484,0.01492,0.01571,
32,0.02457,0.02376,0.02466,0.02692,0.02710,


==> data/lr_ablation/qwen7granularities.txt <==
lr,-1,1,2,7
0.0005,33.473,32.714,32.993,33.226
0.0001,63.803,63.556,60.708,40.116
0.00005,64.052,63.939,62.89,46.8
0.00001,62.821,63.325,63.345,62.326
0.000005,61.5,62.424,62.676,62.243
0.000001,49.245,60.538,61.128,61.5
0.0000005,40.436,60.188,60.769,61.232

==> data/lr_ablation/qwen7granularities_max.txt <==
lr,-1,1,2,7
0.0005,34.096,32.834,33.820,33.606
0.0001,63.999,63.813,61.374,40.336
0.00005,64.111,63.974,63.229,47.376
0.00001,62.859,63.400,63.376,62.348
0.000005,61.681,62.566,62.865,62.413
0.000001,49.572,60.622,61.206,62.161
0.0000005,41.154,60.311,60.758,61.990

==> data/lr_ablation/qwen7granularities_min.txt <==
lr,-1,1,2,7
0.0005,32.85,32.594,32.166,32.846
0.0001,63.607,63.299,60.042,39.896
0.00005,63.993,63.904,62.551,46.224
0.00001,62.783,63.25,63.314,62.304
0.000005,61.319,62.282,62.487,62.073
0.000001,48.918,60.454,61.05,60.839
0.0000005,39.718,60.065,60.78,60.474

==> data/ppl_by_numsamples/OPT_1_3B_Wanda/Calibration_set_max.csv <==
reconstruct_n_samples,ppl_-1,ppl_1,ppl_24,ppl_12
32,16.899949569702148,17.05562355041504,17.061379928588867,17.02529384613037
64,16.634428024291992,16.834386825561523,16.84657814025879,16.854713439941406
128,16.341285247802734,16.64416648864746,16.70510055541992,16.684283752441406
256,16.1380558013916,16.5154833984375,16.60463523864746,16.5781307220459
512,15.872545738220214,16.312390823364257,16.451990127563477,16.406494140625
1024,15.670699119567873,16.2232723236084,16.327945709228516,16.29153823852539
2048,15.521805782318113,16.030523319244384,16.25533058166504,16.171914596557617
4096,15.390604038238525,15.838248271942138,16.159347534179688,16.05018283843994
8192,15.307044525146484,15.727910060882568,16.008590717315673,15.897504348754882


==> data/ppl_by_numsamples/OPT_1_3B_Wanda/Calibration_set_mean.csv <==
reconstruct_n_samples,ppl_-1,ppl_1,ppl_24,ppl_12
32,16.87994956970215,17.03562355041504,17.041379928588867,17.00529384613037
64,16.579726219177246,16.782526969909668,16.82657814025879,16.81489372253418
128,16.321285247802734,16.62416648864746,16.685100555419922,16.664283752441406
256,16.083922386169434,16.4954833984375,16.5660400390625,16.54155445098877
512,15.852545738220215,16.292390823364258,16.401251792907715,16.385119438171387
1024,15.646034240722656,16.165931701660156,16.267465591430664,16.24728298187256
2048,15.501805782318113,16.010523319244385,16.23533058166504,16.151914596557617
4096,15.370604038238525,15.818248271942139,16.115562438964844,16.03018283843994
8192,15.287044525146484,15.707910060882568,15.988590717315674,15.877504348754883

==> data/ppl_by_numsamples/OPT_1_3B_Wanda/Calibration_set_min.csv <==
reconstruct_n_samples,ppl_-1,ppl_1,ppl_24,ppl_12
32,16.85994956970215,17.01562355041504,17.021379928588868,16.98529384613037
64,16.5250244140625,16.730667114257812,16.80657814025879,16.775074005126953
128,16.301285247802735,16.60416648864746,16.665100555419922,16.644283752441407
256,16.029788970947266,16.4754833984375,16.52744483947754,16.50497817993164
512,15.832545738220215,16.27239082336426,16.350513458251953,16.363744735717773
1024,15.62136936187744,16.108591079711914,16.206985473632812,16.203027725219727
2048,15.481805782318114,15.990523319244385,16.21533058166504,16.131914596557618
4096,15.350604038238526,15.798248271942139,16.07177734375,16.010182838439942
8192,15.267044525146485,15.687910060882569,15.968590717315674,15.857504348754883


==> data/ppl_by_numsamples/OPT_1_3B_Wanda/Ret_Calibration_set_max.csv <==
reconstruct_n_samples,ppl_1
32,17.528993606567383
64,17.309785385131836
128,17.124309539794922
256,16.958219528198242
512,16.759830474853516
1024,16.651752471923828
2048,16.525808334350586
4096,16.37527847290039
8192,16.185283660888672
16384,16.03484
32768,15.99459
65536,15.90864
131072,15.87242

==> data/ppl_by_numsamples/OPT_1_3B_Wanda/Ret_Calibration_set_mean.csv <==
reconstruct_n_samples,ppl_1
32,17.4873628616333
64,17.289785385131836
128,17.101802825927734
256,16.91420078277588
512,16.702080726623535
1024,16.55725383758545
2048,16.437744140625
4096,16.29902172088623
8192,16.12369155883789
16384,16.02058
32768,15.958255
65536,15.882235
131072,15.85131

==> data/ppl_by_numsamples/OPT_1_3B_Wanda/Ret_Calibration_set_min.csv <==
reconstruct_n_samples,ppl_1
32,17.44573211669922
64,17.269785385131836
128,17.079296112060547
256,16.870182037353516
512,16.644330978393555
1024,16.46275520324707
2048,16.349679946899414
4096,16.22276496887207
8192,16.06209945678711
16384,16.00632
32768,15.92192
65536,15.85583
131072,15.8302

==> data/ppl_vs_mem/mem_by_model.txt <==
model,-1,1,2,6
3,25.972500000,26.640400000,32.994800000,71.731300000
4,38.422300000,41.809200000,50.963200000,129.279400000
5,76.445908986,85.213486336,102.808326656,324.08

==> data/ppl_vs_mem/ppl_by_model.txt <==
model,-1,1,2,6
3,9.96,10.34,10.34,10.44
4,6.24,6.32,6.35,6.33
5,6.06,5.97,6.01,6.13

==> data/ppl_vs_mem/time_by_model.txt <==
model,-1,1,2,6
3,56.09048,49.546022,46.097722,43.090453
4,94.9833333,83.5,73.63246033,55.0379406667
5,121.970268,93.4623316,78.3823958,63.3244848333
